Infrared: A Meta Bug Detector

The recent breakthroughs in deep learning methods have sparked a wave of interest in learning-based bug detectors. Compared to the traditional static analysis tools, these bug detectors are directly learned from data, thus, easier to create. On the other hand, they are difficult to train, requiring a large amount of data which is not readily available. In this paper, we propose a new approach, called meta bug detection, which offers three crucial advantages over existing learning-based bug detectors: bug-type generic (i.e., capable of catching the types of bugs that are totally unobserved during training), self-explainable (i.e., capable of explaining its own prediction without any external interpretability methods) and sample efficient (i.e., requiring substantially less training data than standard bug detectors). Our extensive evaluation shows our meta bug detector (MBD) is effective in catching a variety of bugs including null pointer dereference, array index out-of-bound, file handle leak, and even data races in concurrent programs; in the process MBD also significantly outperforms several noteworthy baselines including Facebook Infer, a prominent static analysis tool, and FICS, the latest anomaly detection method.

==> pic/document.json <==
{"_class":"document","do_objectID":"3BC2669A-9F48-497F-BB60-20E4317F0649","colorSpace":0,"currentPageIndex":0,"userInfo":{"com.icons8.lunacy":{"colorAssets":"[]"}},"assets":{"_class":"assetCollection","do_objectID":"BF6E7175-C64B-4B2F-B4C8-93528329F27B","exportPresets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[],"foreignLayerStyles":[],"foreignSymbols":[],"foreignTextStyles":[],"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages/6D62BFBD-539F-4CAE-A169-DBD485C165A9"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"C8ED95EA-2EC3-417F-8FC1-280D3869AD73","objects":[]}}

==> pic/meta.json <==
{"commit":"4f2e52d0b66ee132a4f2c6c1dde848586b58ebb5","pagesAndArtboards":{"6D62BFBD-539F-4CAE-A169-DBD485C165A9":{"name":"Page 1","artboards":{"DAE46FEE-C1BC-4D88-BBE9-AA6B849BD4AC":{"name":"Artboard"},"FD6685EF-E6A7-4791-A462-6955B8B7538D":{"name":"Artboard 2"}}}},"version":131,"fonts":["Inter-Regular"],"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":0,"variant":"NONAPPSTORE","created":{"commit":"4f2e52d0b66ee132a4f2c6c1dde848586b58ebb5","appVersion":"68","build":102318,"app":"com.bohemiancoding.sketch3","compatibilityVersion":99,"version":131,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.102318"],"appVersion":"68","build":102318}

==> pic/pages/6D62BFBD-539F-4CAE-A169-DBD485C165A9.json <==
{"_class":"page","do_objectID":"6D62BFBD-539F-4CAE-A169-DBD485C165A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.icons8.lunacy":{"pageColor":"\u0022#333333\u0022","gridColor":"\u0022#4C000000\u0022"}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"hasClickThrough":true,"layers":[{"_class":"artboard","do_objectID":"DAE46FEE-C1BC-4D88-BBE9-AA6B849BD4AC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Artboard","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":338.00003,"width":720,"x":585,"y":113.00001},"clippingMaskMode":0,"hasClippingMask":false,"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"56218A3D-2FA5-42E3-9CC0-7E6371BE5E62","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":432,"y":160},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"FFC8EC11-565A-45F7-BFF9-C783432719A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":426,"y":153},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}],"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"F2223286-969B-4189-9C27-514950E4B7BB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":432,"y":164.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"0C6F49F7-E729-40C1-8A10-158CF3B8E746","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":432,"y":174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"56610DF9-7FBD-4F26-A6BE-056B3DFCCDCA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":432,"y":183.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"group","do_objectID":"78491BAE-3B8F-41BF-991D-4714B510263B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":32,"x":450,"y":188},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"251F2A95-2E1D-44E0-8F10-E3DC66F0DE39","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F07B1CFD-24A6-4CA3-9E50-69CECD8545E6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":32,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7774BF02-6E43-470B-B710-B33709E79FD0","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"position":0,"thickness":1}],"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"1757C82E-E7C1-487A-9B73-B9F62564EA00","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27.5,"width":26.708984,"x":2.7733154,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68120EDF-DFBF-46FA-82A3-71D0DEC0D28E","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapeGroup","do_objectID":"B352A4E3-0528-42E2-AAAB-FAF573DBC4F3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27.5,"width":26.708984,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8C38503F-27BB-47D3-9196-F319F1C201A6","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"C5EA2796-600F-4130-82AB-2B0803F412D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27.5,"width":26.708984,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0908070-7519-4DD2-8D98-736A618441E7","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39159054, 0}","curveMode":1,"curveTo":"{0.39159054, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39159054, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31700188, 0.12961644}","curveMode":4,"curveTo":"{0.3765997, 0.11150573}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.3765997, 0.11150573}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2171847, 0.20241483}","curveMode":4,"curveTo":"{0.26288852, 0.16086644}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.2171847, 0.20241483}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.108226694, 0.1590909}","curveMode":1,"curveTo":"{0.108226694, 0.1590909}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.108226694, 0.1590909}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3409091}","curveMode":1,"curveTo":"{0, 0.3409091}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.3409091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.08702016, 0.44282672}","curveMode":4,"curveTo":"{0.09469838, 0.41193184}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.09469838, 0.41193184}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0833638, 0.528054}","curveMode":4,"curveTo":"{0.0833638, 0.47194603}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0833638, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.09469838, 0.5880682}","curveMode":4,"curveTo":"{0.08702016, 0.5571733}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.09469838, 0.5880682}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.65909094}","curveMode":1,"curveTo":"{0, 0.65909094}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.65909094}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.108226694, 0.8409091}","curveMode":1,"curveTo":"{0.108226694, 0.8409091}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.108226694, 0.8409091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26288852, 0.83913356}","curveMode":4,"curveTo":"{0.2171847, 0.7972301}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.2171847, 0.7972301}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3765997, 0.88884944}","curveMode":4,"curveTo":"{0.31700188, 0.87038356}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.3765997, 0.88884944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39159054, 1}","curveMode":1,"curveTo":"{0.39159054, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39159054, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6080439, 1}","curveMode":1,"curveTo":"{0.6080439, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6080439, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6844607, 0.875}","curveMode":4,"curveTo":"{0.6230348, 0.8927558}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.6230348, 0.8927558}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7893967, 0.80007106}","curveMode":4,"curveTo":"{0.74113345, 0.84375}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.7893967, 0.80007106}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89177334, 0.8409091}","curveMode":1,"curveTo":"{0.89177334, 0.8409091}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.89177334, 0.8409091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.65909094}","curveMode":1,"curveTo":"{1, 0.65909094}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.65909094}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9217551, 0.56107956}","curveMode":4,"curveTo":"{0.9129799, 0.5941051}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9129799, 0.5941051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.925777, 0.46981534}","curveMode":4,"curveTo":"{0.925777, 0.5301847}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.925777, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9126143, 0.4058949}","curveMode":4,"curveTo":"{0.9213894, 0.43856534}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9126143, 0.4058949}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9996345, 0.3409091}","curveMode":1,"curveTo":"{0.9996345, 0.3409091}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9996345, 0.3409091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8914078, 0.1590909}","curveMode":1,"curveTo":"{0.8914078, 0.1590909}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.8914078, 0.1590909}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74113345, 0.15625}","curveMode":4,"curveTo":"{0.7890312, 0.19992903}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.7890312, 0.19992903}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62266916, 0.107244365}","curveMode":4,"curveTo":"{0.6844607, 0.125}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.62266916, 0.107244365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6080439, 0}","curveMode":1,"curveTo":"{0.6080439, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6080439, 0}"}]},{"_class":"shapePath","do_objectID":"F5947B01-D89B-4314-B51D-CB370C675EC2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.5,"width":20.175781,"x":3.2617188,"y":2.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51A68135-DF72-4A1D-90E1-4EBDDEBABE7F","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46515006, 0}","curveMode":1,"curveTo":"{0.46515006, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.46515006, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.53436595, 0}","curveMode":1,"curveTo":"{0.53436595, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.53436595, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5508228, 0.11111111}","curveMode":1,"curveTo":"{0.5508228, 0.11111111}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5508228, 0.11111111}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68151015, 0.13541667}","curveMode":4,"curveTo":"{0.59438527, 0.118923664}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.59438527, 0.118923664}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82333004, 0.23654509}","curveMode":4,"curveTo":"{0.76040655, 0.1757812}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.82333004, 0.23654509}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.85285574, 0.264757}","curveMode":1,"curveTo":"{0.85285574, 0.264757}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.85285574, 0.264757}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96515, 0.22309034}","curveMode":1,"curveTo":"{0.96515, 0.22309034}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96515, 0.22309034}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.27690977}","curveMode":1,"curveTo":"{1, 0.27690977}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.27690977}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90319455, 0.34375}","curveMode":1,"curveTo":"{0.90319455, 0.34375}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90319455, 0.34375}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93223614, 0.42447928}","curveMode":4,"curveTo":"{0.9167473, 0.38107648}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9167473, 0.38107648}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93998057, 0.5364583}","curveMode":4,"curveTo":"{0.93998057, 0.46354166}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93998057, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9167473, 0.6189237}","curveMode":4,"curveTo":"{0.93223614, 0.57552093}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9167473, 0.6189237}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90319455, 0.65625}","curveMode":1,"curveTo":"{0.90319455, 0.65625}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90319455, 0.65625}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.7230904}","curveMode":1,"curveTo":"{1, 0.7230904}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.7230904}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96563405, 0.7769098}","curveMode":1,"curveTo":"{0.96563405, 0.7769098}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96563405, 0.7769098}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.85285574, 0.73480904}","curveMode":1,"curveTo":"{0.85285574, 0.73480904}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.85285574, 0.73480904}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76089066, 0.82421875}","curveMode":4,"curveTo":"{0.82333004, 0.76345485}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.82333004, 0.76345485}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59438527, 0.88064235}","curveMode":4,"curveTo":"{0.68151015, 0.8645833}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.59438527, 0.88064235}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5513068, 0.8888889}","curveMode":1,"curveTo":"{0.5513068, 0.8888889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5513068, 0.8888889}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.53484994, 1}","curveMode":1,"curveTo":"{0.53484994, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.53484994, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46515006, 1}","curveMode":1,"curveTo":"{0.46515006, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.46515006, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44820905, 0.8862848}","curveMode":1,"curveTo":"{0.44820905, 0.8862848}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.44820905, 0.8862848}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.322362, 0.85980904}","curveMode":4,"curveTo":"{0.40658277, 0.8776043}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.40658277, 0.8776043}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18683441, 0.7604167}","curveMode":4,"curveTo":"{0.24588577, 0.81901044}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.18683441, 0.7604167}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15730879, 0.73133683}","curveMode":1,"curveTo":"{0.15730879, 0.73133683}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.15730879, 0.73133683}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.034849953, 0.7769098}","curveMode":1,"curveTo":"{0.034849953, 0.7769098}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.034849953, 0.7769098}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.7230904}","curveMode":1,"curveTo":"{0, 0.7230904}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.7230904}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10648596, 0.6493056}","curveMode":1,"curveTo":"{0.10648596, 0.6493056}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10648596, 0.6493056}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.079380445, 0.57074654}","curveMode":4,"curveTo":"{0.0939012, 0.6128472}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0939012, 0.6128472}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.07260401, 0.4652778}","curveMode":4,"curveTo":"{0.07260401, 0.5347222}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.07260401, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0939012, 0.3871528}","curveMode":4,"curveTo":"{0.079380445, 0.4292535}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.0939012, 0.3871528}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10648596, 0.35069445}","curveMode":1,"curveTo":"{0.10648596, 0.35069445}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10648596, 0.35069445}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.27690977}","curveMode":1,"curveTo":"{0, 0.27690977}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.27690977}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.034849953, 0.22309034}","curveMode":1,"curveTo":"{0.034849953, 0.22309034}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.034849953, 0.22309034}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15730879, 0.26866326}","curveMode":1,"curveTo":"{0.15730879, 0.26866326}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.15730879, 0.26866326}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24588577, 0.18098953}","curveMode":4,"curveTo":"{0.18683441, 0.23958333}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.18683441, 0.23958333}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.40658277, 0.12239589}","curveMode":4,"curveTo":"{0.322362, 0.140625}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.40658277, 0.12239589}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44820905, 0.11371533}","curveMode":1,"curveTo":"{0.44820905, 0.11371533}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.44820905, 0.11371533}"}]},{"_class":"shapePath","do_objectID":"DCE7F4F3-860E-4800-AF78-4559DF6CEB6A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":12.5,"width":12.5,"x":7.2265625,"y":7.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20359BBB-E5D4-4483-A6E8-DA8B06EBC8E0","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22421885, 0}","curveMode":4,"curveTo":"{0.5, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.7757813}","curveMode":4,"curveTo":"{0, 0.22421876}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77578115, 1}","curveMode":4,"curveTo":"{0.22421885, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22421876}","curveMode":4,"curveTo":"{1, 0.7757813}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":4,"curveTo":"{0.77578115, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"742AC8BF-328F-4780-A754-292E722D9ECC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":7.5,"width":7.5,"x":9.7265625,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3A0F114-3D00-4F96-B015-52A79D0CEFF3","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7760417, 0}","curveMode":4,"curveTo":"{0.5, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.7760417}","curveMode":4,"curveTo":"{1, 0.22395834}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22395834, 1}","curveMode":4,"curveTo":"{0.7760417, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22395834}","curveMode":4,"curveTo":"{0, 0.7760417}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":4,"curveTo":"{0.22395834, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.5, 0}"}]}],"windingRule":1}]}]},{"_class":"shapePath","do_objectID":"46C53D84-BBDF-42F5-B7A0-9DBDB12FD727","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":18.500914,"width":27.019049,"x":428.48126,"y":179.99902},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CD241-E15F-4D27-8853-088C66260772","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":1.5}]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4633301, 0.70271814}","curveMode":1,"curveTo":"{0.4633301, 0.70271814}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.4633301, 0.70271814}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0012985666, 0.16101223}","curveMode":2,"curveTo":"{0.0026855418, 0.48771024}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.00069348386, 0.3243611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55766237, -6.4208114E-05}","curveMode":2,"curveTo":"{-0.015149635, 0.00016755995}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27125663, 5.1834893E-05}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25976852, 5.083613E-05}","curveMode":1,"curveTo":"{0.25976852, 5.083613E-05}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25976852, 5.083613E-05}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42631856, 5.139808E-05}","curveMode":1,"curveTo":"{0.42631856, 5.139808E-05}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.42631856, 5.139808E-05}"}]},{"_class":"bitmap","do_objectID":"E4B4C40B-BADD-4CFF-AF1E-4E687B3C5263","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"bug1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":true,"height":6,"width":6,"x":441,"y":177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6F4C46A-8066-4DD7-A9D5-E528D7C07AA7","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images/8aaa5b3fb42006776b55a636d8d1cf3159094f8b.png"},"intendedDPI":144},{"_class":"group","do_objectID":"48F40F44-092A-405B-85CD-0478AFCE8128","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":57.200012,"width":50,"x":535,"y":84.99999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0818DAD1-E325-43C2-B38C-12F3D33E0AF6","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0E57EEF8-0C7A-4874-AB34-F9C4999B47A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":6,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"A73B9867-8FE6-4398-BCC5-8B834A0A409F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}],"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"33C47524-6188-45FD-BFA8-16E098D74470","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":6,"y":11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"A649C678-7299-4B86-A88E-7BDF29DDC1E4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":6,"y":31},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"group","do_objectID":"0427F029-31A8-482B-AE3F-6F44A9ED69BA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":23.200012,"width":26,"x":24,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4CFA76F-D15A-4523-9DAE-21520B599B42","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"80C42BCE-E2D5-40B9-9820-704B7533AD72","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.200012,"width":26,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F9CB973-F9C2-41E7-B969-5898B7AF95DA","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"091F0F53-353A-4F72-8229-E5DBC7E4F9AD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Search icon","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.icons8.lunacy":{"icons8Id":"\u002282875\u0022","icons8Platform":"4"}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":22,"width":22,"x":2,"y":1.2000122},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF612BE2-B25E-4E1F-89BB-284F881BCA04","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"A18D1C83-137B-46F7-90F2-477DDA62F0DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Background","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":22,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"FE3F9FD9-8196-49D3-B175-39DF019AED85","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapeGroup","do_objectID":"E6F223C1-306C-44CF-9B21-1ADA648C4720","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18.333334,"width":18.333334,"x":1.833374,"y":1.8333435},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A835ED7F-F5C6-4E70-AB22-FCE15BEF1626","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"8CA25DDB-470E-4791-B168-4C93016E3017","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18.333334,"width":18.333334,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06A46402-679F-4562-A540-4B1596397C1A","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15729259, 0}","curveMode":4,"curveTo":"{0.35, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.35, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.54270744}","curveMode":4,"curveTo":"{0, 0.15729259}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.35}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43739992, 0.7}","curveMode":4,"curveTo":"{0.15729259, 0.7}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35, 0.7}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.578711, 0.6140625}","curveMode":4,"curveTo":"{0.5172505, 0.66740125}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.578711, 0.6140625}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6, 0.6353516}","curveMode":1,"curveTo":"{0.6, 0.6353516}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6, 0.6353516}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6, 0.7}","curveMode":1,"curveTo":"{0.6, 0.7}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6, 0.7}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000004, 1}","curveMode":1,"curveTo":"{0.90000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000004, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000004}","curveMode":1,"curveTo":"{1, 0.90000004}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.90000004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7, 0.6}","curveMode":1,"curveTo":"{0.7, 0.6}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.7, 0.6}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6353516, 0.6}","curveMode":1,"curveTo":"{0.6353516, 0.6}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6353516, 0.6}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66740125, 0.5172505}","curveMode":4,"curveTo":"{0.6140625, 0.578711}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.6140625, 0.578711}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7, 0.15729259}","curveMode":4,"curveTo":"{0.7, 0.43739992}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7, 0.35}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35, 0}","curveMode":4,"curveTo":"{0.54270744, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.35, 0}"}]},{"_class":"shapePath","do_objectID":"247E4251-B0EE-442D-AAC9-A54A1D25B1CC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.166667,"width":9.166667,"x":1.833374,"y":1.8333435},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5561D672-BEDF-427B-9B72-67C7D664567E","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77732676, 0}","curveMode":4,"curveTo":"{0.5, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77732676}","curveMode":4,"curveTo":"{1, 0.22267318}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22267318, 1}","curveMode":4,"curveTo":"{0.77732676, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22267318}","curveMode":4,"curveTo":"{0, 0.77732676}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":4,"curveTo":"{0.22267318, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.5, 0}"}]}],"windingRule":1}]}]},{"_class":"text","do_objectID":"88856FAF-10B7-4419-B33A-622DE7FAFC5E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"NPE","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":18,"x":9,"y":16},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"789A0903-E716-4944-A6C1-F70AF50956AD","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"textStyle":{"_class":"textStyle","encodedAttributes":{"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Inter-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"allowsDefaultTighteningForTruncation":0},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"NPE","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Inter-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"allowsDefaultTighteningForTruncation":0},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {17.872159957885742, 11}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"bitmap","do_objectID":"A8B3426D-E189-478C-A812-D5E44F3A23AE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"bug1 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":true,"height":8,"width":8,"x":30,"y":39.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6F4C46A-8066-4DD7-A9D5-E528D7C07AA7","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images/8aaa5b3fb42006776b55a636d8d1cf3159094f8b.png"},"intendedDPI":144}]},{"_class":"group","do_objectID":"970F9DAB-E121-4EB3-BE0A-458D38033DAA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":58.30002,"width":48,"x":532,"y":165.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0818DAD1-E325-43C2-B38C-12F3D33E0AF6","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7F3BDA2E-C5F3-4987-9943-B6197AEC3C66","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":6,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"D02886B6-5F70-4D5A-922E-11D93F4216C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}],"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"0C6BB739-6A85-46B7-B5CC-E0111BD3DE3F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":6,"y":11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"F213EABA-B3C7-4070-8F17-DA073E00BBB3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":6,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"CE976564-F224-4FD9-A5B0-BEA81E09ECF0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":6,"y":31},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"group","do_objectID":"3110E4D4-3E91-4E9C-B35B-1C93ABDEE13A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":22.000002,"x":26,"y":35.30002},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4CFA76F-D15A-4523-9DAE-21520B599B42","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"8E81444E-8C6D-441F-ABD6-1BB44E31B218","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Search icon","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.icons8.lunacy":{"icons8Id":"\u002282875\u0022","icons8Platform":"4"}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":23,"width":22.000002,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF612BE2-B25E-4E1F-89BB-284F881BCA04","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7DC6D7E1-A77B-4823-B836-EFC414FFD17A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Background","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":22.000002,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"FE3F9FD9-8196-49D3-B175-39DF019AED85","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapeGroup","do_objectID":"86139814-70E2-47BE-A6A0-37CB8ACEE091","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.494251,"width":20.448715,"x":2.0449219,"y":1.1494446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A835ED7F-F5C6-4E70-AB22-FCE15BEF1626","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"EE0EF38F-A710-4CE8-81E3-40DCF566A0C8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21.494251,"width":20.448715,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06A46402-679F-4562-A540-4B1596397C1A","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15729259, 0}","curveMode":4,"curveTo":"{0.35, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.35, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.54270744}","curveMode":4,"curveTo":"{0, 0.15729259}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.35}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43739992, 0.7}","curveMode":4,"curveTo":"{0.15729259, 0.7}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35, 0.7}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.578711, 0.6140625}","curveMode":4,"curveTo":"{0.5172505, 0.66740125}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.578711, 0.6140625}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6, 0.6353516}","curveMode":1,"curveTo":"{0.6, 0.6353516}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6, 0.6353516}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6, 0.7}","curveMode":1,"curveTo":"{0.6, 0.7}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6, 0.7}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000004, 1}","curveMode":1,"curveTo":"{0.90000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000004, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000004}","curveMode":1,"curveTo":"{1, 0.90000004}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.90000004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7, 0.6}","curveMode":1,"curveTo":"{0.7, 0.6}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.7, 0.6}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6353516, 0.6}","curveMode":1,"curveTo":"{0.6353516, 0.6}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6353516, 0.6}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66740125, 0.5172505}","curveMode":4,"curveTo":"{0.6140625, 0.578711}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.6140625, 0.578711}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7, 0.15729259}","curveMode":4,"curveTo":"{0.7, 0.43739992}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7, 0.35}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35, 0}","curveMode":4,"curveTo":"{0.54270744, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.35, 0}"}]},{"_class":"shapePath","do_objectID":"E5D219DE-96E5-44B4-A613-9616BB6437B4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":10.747126,"width":10.224358,"x":2.0449219,"y":2.1494446},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5561D672-BEDF-427B-9B72-67C7D664567E","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77732676, 0}","curveMode":4,"curveTo":"{0.5, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77732676}","curveMode":4,"curveTo":"{1, 0.22267318}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22267318, 1}","curveMode":4,"curveTo":"{0.77732676, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22267318}","curveMode":4,"curveTo":"{0, 0.77732676}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":4,"curveTo":"{0.22267318, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.5, 0}"}]}],"windingRule":1}]}]},{"_class":"bitmap","do_objectID":"DE67A8DF-02ED-4221-A81E-AB4120080EC2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"bug1 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":true,"height":8,"width":8,"x":31,"y":39.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6F4C46A-8066-4DD7-A9D5-E528D7C07AA7","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images/8aaa5b3fb42006776b55a636d8d1cf3159094f8b.png"},"intendedDPI":144}]},{"_class":"group","do_objectID":"1DF0FE4F-8D35-497C-AEDE-4327A35E7DCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"deep_learning","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"@4x","namingScheme":0,"scale":8,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":true,"height":160,"width":160,"x":123,"y":102.99999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FD4B0F1-0ABC-4BF5-9087-CB7F69FA46EA","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"F9FBE532-3E67-470E-98A2-B9E20CC538C8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Background","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":160,"width":160,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"BA336633-D9AE-46F0-AD37-495B7B661C9B","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapeGroup","do_objectID":"6CFED343-D01E-42AC-BFA9-0FCF087D238F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140.62498,"width":140.62503,"x":9.6875,"y":9.6875},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4375FC5-8D19-49CD-965F-CDBCC56C7FF1","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"864B8F91-5D26-4D8F-A627-CE5B9C84395B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":67.2991,"width":84.43844,"x":10.044617,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B70185F-B603-4E65-818F-19E502582841","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17843726, 0.79104465}","curveMode":4,"curveTo":"{0.1427498, 0.88059694}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.1427498, 0.88059694}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32118705, 0.5820895}","curveMode":4,"curveTo":"{0.2141247, 0.7014925}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27360377, 0.641791}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.452041, 0.6567163}","curveMode":4,"curveTo":"{0.3687703, 0.53731334}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.41635358, 0.5074626}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86839455, 0.76119393}","curveMode":4,"curveTo":"{0.57099915, 0.76119393}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70185316, 0.76119393}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0111444, 0.16417907}","curveMode":4,"curveTo":"{0.99924856, 0.5970148}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99924856, 0.38805962}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55910337, 0}","curveMode":4,"curveTo":"{0.88029045, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.713749, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20222887, 0.4626865}","curveMode":4,"curveTo":"{0.42824942, 0.14925371}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.41635358, 0.34328356}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035687447, 0.9701492}","curveMode":4,"curveTo":"{0.047583267, 0.7014925}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.99999994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.13085398, 0.9253731}","curveMode":4,"curveTo":"{0.0832707, 0.95522386}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13085398, 0.95522386}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1427498, 0.880597}","curveMode":4,"curveTo":"{0.1427498, 0.89552236}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.1427498, 0.880597}"}]},{"_class":"shapePath","do_objectID":"2655E233-6337-4E5E-94B8-CC53B77821BE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.13839,"width":32.142864,"x":54.24109,"y":10.044647},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C21E13C-2C21-4F45-B115-8D0BAA07E329","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2499999, 0.032258037}","curveMode":4,"curveTo":"{0.15624996, 0.12903227}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.15624996, 0.12903227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62499994, 0}","curveMode":4,"curveTo":"{0.3749999, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999994, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9374999, 0.25806457}","curveMode":4,"curveTo":"{0.75, 0.06451611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84374994, 0.16129035}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.6451612}","curveMode":4,"curveTo":"{1, 0.3870968}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.516129}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75, 0.9354838}","curveMode":4,"curveTo":"{0.9375002, 0.74193555}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84374994, 0.8387097}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3749999, 1}","curveMode":4,"curveTo":"{0.62499994, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999994, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.062500015, 0.74193555}","curveMode":4,"curveTo":"{0.25000006, 0.9354838}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15624996, 0.8387097}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3225805}","curveMode":4,"curveTo":"{0, 0.6451612}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.4838709}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15624996, 0.12903212}","curveMode":4,"curveTo":"{0.062500015, 0.22580634}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.15624996, 0.12903212}"}]},{"_class":"shapePath","do_objectID":"E5757051-1102-484B-8D12-755074893205","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":68.30357,"width":104.46427,"x":0,"y":72.32141},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3211AF0-6150-4CEF-8134-16ED6605184C","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80769235, 0.83823526}","curveMode":4,"curveTo":"{0.8653846, 0.7941177}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.8653846, 0.7941177}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6057692, 0.8529412}","curveMode":4,"curveTo":"{0.74038464, 0.8529412}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6730769, 0.8529412}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4423077, 0.76470596}","curveMode":4,"curveTo":"{0.53846157, 0.83823526}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48076928, 0.7941177}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4423077, 0.63235295}","curveMode":4,"curveTo":"{0.4038462, 0.7352941}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36538467, 0.6911765}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49038467, 0.16176471}","curveMode":4,"curveTo":"{0.49038467, 0.50000006}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49038467, 0.36764705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.115384705, 0}","curveMode":4,"curveTo":"{0.38461542, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25000006, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5735294}","curveMode":4,"curveTo":"{0, 0.16176471}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.36764705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24038461, 0.7352941}","curveMode":4,"curveTo":"{0.10576925, 0.7352941}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.24038461, 0.7352941}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3653846, 0.89705884}","curveMode":4,"curveTo":"{0.2596154, 0.7352941}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.2596154, 0.7352941}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7980769, 1}","curveMode":4,"curveTo":"{0.5096154, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6730769, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96153843, 0.83823526}","curveMode":4,"curveTo":"{0.90384614, 0.9411765}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.8529412}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89423084, 0.77941173}","curveMode":4,"curveTo":"{0.9326923, 0.8088236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91346157, 0.77941173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8653846, 0.7941177}","curveMode":4,"curveTo":"{0.8846154, 0.7941177}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.8653846, 0.7941177}"}]},{"_class":"shapePath","do_objectID":"36D5EDD3-0980-42E6-8158-04658EED141E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32.14286,"width":32.14286,"x":10.044617,"y":81.3616},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7D52F098-8BE4-42C4-9E6A-BBE518E1D82E","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{3.7087332E-08, 0.375}","curveMode":4,"curveTo":"{3.7087332E-08, 0.5}","hasCurveFrom":true,"hasCurveTo":false,"point":"{3.7087332E-08, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25000006, 0.06250015}","curveMode":4,"curveTo":"{0.062500015, 0.25}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15625004, 0.15625007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62499994, 0}","curveMode":4,"curveTo":"{0.37500003, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93749994, 0.25}","curveMode":4,"curveTo":"{0.74999994, 0.06249985}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84375, 0.15625007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.625}","curveMode":4,"curveTo":"{1, 0.375}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75000006, 0.9374998}","curveMode":4,"curveTo":"{0.93749994, 0.75}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84375, 0.84374994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37500003, 1}","curveMode":4,"curveTo":"{0.625, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.031250007, 0.75}","curveMode":4,"curveTo":"{0.25, 0.9375001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15624997, 0.84374994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":4,"curveTo":"{0, 0.625}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"shapePath","do_objectID":"2276ABC6-F0F4-4A98-8F4F-D5DEA74B8FEB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":93.41518,"width":51.22769,"x":89.39734,"y":28.125},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37594C79-751B-444F-A74B-4E6B77D3D936","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8235292, 0.31182793}","curveMode":4,"curveTo":"{0.8235292, 0.5376344}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.8235292, 0.5376344}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2745096, 0.043010768}","curveMode":4,"curveTo":"{0.60784286, 0.11827953}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2745096, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2745096, 0.11827953}","curveMode":4,"curveTo":"{0.2549017, 0.07526881}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23529398, 0.10752686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43137255, 0.20430106}","curveMode":4,"curveTo":"{0.29411748, 0.13978492}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33333328, 0.15053762}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58823514, 0.3655914}","curveMode":4,"curveTo":"{0.49019605, 0.25806448}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5490196, 0.32258064}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5882354, 0.46236557}","curveMode":4,"curveTo":"{0.60784304, 0.41935483}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62745094, 0.47311828}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21568628, 0.46236557}","curveMode":4,"curveTo":"{0.5490196, 0.46236557}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49019605, 0.46236557}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.88172036}","curveMode":4,"curveTo":"{0, 0.58064514}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.73118275}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76470584, 1}","curveMode":4,"curveTo":"{0.21568628, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49019605, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.6666667}","curveMode":4,"curveTo":"{1, 0.89247304}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.7419355}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82352954, 0.5376344}","curveMode":4,"curveTo":"{0.94117653, 0.5913978}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.82352954, 0.5376344}"}]},{"_class":"shapePath","do_objectID":"0121903E-FE42-4E16-8CCC-978A01DDBB29","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32.142876,"width":31.138397,"x":99.441956,"y":81.3616},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21945C59-0E83-4EF0-8313-3550E7B25FFF","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77419364, 0.9374998}","curveMode":4,"curveTo":"{0.87096775, 0.84374994}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.87096775, 0.84374994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38709682, 1}","curveMode":4,"curveTo":"{0.64516133, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5161291, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.06451629, 0.75}","curveMode":4,"curveTo":"{0.25806454, 0.9375001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.16129042, 0.84374994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.375}","curveMode":4,"curveTo":"{0, 0.625}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25806454, 0.06250015}","curveMode":4,"curveTo":"{0.064515986, 0.25}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.16129042, 0.15625007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64516133, 0}","curveMode":4,"curveTo":"{0.38709682, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5161291, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96774185, 0.25}","curveMode":4,"curveTo":"{0.77419364, 0.06249985}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87096775, 0.15625007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.625}","curveMode":4,"curveTo":"{1, 0.375}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87096775, 0.84374994}","curveMode":4,"curveTo":"{0.96774185, 0.75}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.87096775, 0.84374994}"}]}],"windingRule":1}]},{"_class":"group","do_objectID":"6A270B6C-967F-4C70-A2AF-B96FD767BB01","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":57.200012,"width":50.000122,"x":607.9999,"y":85.19999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCCCA8C-3AF1-4D66-AB50-98290AC84A84","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E130F905-E5E5-4FCA-9AF6-E017EF4F851D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":6.000122,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"06A284A5-B8A3-4F15-911E-E67E5BCABA96","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}],"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"605E7EBB-37E5-47EF-A007-260E59CFB422","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":6.000122,"y":11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"6A609C20-F832-446C-9089-97E6FEF0E148","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":6.000122,"y":31},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"group","do_objectID":"7260E0F5-32BE-4B16-9E72-26A3213EC6A9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":23.200012,"width":26,"x":24.000122,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4CFA76F-D15A-4523-9DAE-21520B599B42","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"5379C114-FEC7-461C-8ADE-C6A1178F1FED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.200012,"width":26,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F9CB973-F9C2-41E7-B969-5898B7AF95DA","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"D84F74C4-AD8B-404B-9DD3-F961D1FE8560","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Search icon","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.icons8.lunacy":{"icons8Id":"\u002282875\u0022","icons8Platform":"4"}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":22,"width":22,"x":2,"y":1.2000122},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF612BE2-B25E-4E1F-89BB-284F881BCA04","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"68CEC576-DA5F-49CA-99B7-E49D1349519E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Background","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":22,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"FE3F9FD9-8196-49D3-B175-39DF019AED85","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapeGroup","do_objectID":"CE028A80-AC8A-4BB7-99CD-2C9FF2F9ED0B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18.333334,"width":18.333334,"x":1.833374,"y":1.8333435},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A835ED7F-F5C6-4E70-AB22-FCE15BEF1626","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"CD2A704D-635E-4963-9111-7AEEE3B6E52A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18.333334,"width":18.333334,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06A46402-679F-4562-A540-4B1596397C1A","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15729259, 0}","curveMode":4,"curveTo":"{0.35, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.35, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.54270744}","curveMode":4,"curveTo":"{0, 0.15729259}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.35}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43739992, 0.7}","curveMode":4,"curveTo":"{0.15729259, 0.7}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35, 0.7}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.578711, 0.6140625}","curveMode":4,"curveTo":"{0.5172505, 0.66740125}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.578711, 0.6140625}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6, 0.6353516}","curveMode":1,"curveTo":"{0.6, 0.6353516}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6, 0.6353516}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6, 0.7}","curveMode":1,"curveTo":"{0.6, 0.7}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6, 0.7}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000004, 1}","curveMode":1,"curveTo":"{0.90000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000004, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000004}","curveMode":1,"curveTo":"{1, 0.90000004}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.90000004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7, 0.6}","curveMode":1,"curveTo":"{0.7, 0.6}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.7, 0.6}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6353516, 0.6}","curveMode":1,"curveTo":"{0.6353516, 0.6}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6353516, 0.6}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66740125, 0.5172505}","curveMode":4,"curveTo":"{0.6140625, 0.578711}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.6140625, 0.578711}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7, 0.15729259}","curveMode":4,"curveTo":"{0.7, 0.43739992}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7, 0.35}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35, 0}","curveMode":4,"curveTo":"{0.54270744, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.35, 0}"}]},{"_class":"shapePath","do_objectID":"F8AB1447-BC84-4182-9965-000E532C02EA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.166667,"width":9.166667,"x":1.833374,"y":1.8333435},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5561D672-BEDF-427B-9B72-67C7D664567E","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77732676, 0}","curveMode":4,"curveTo":"{0.5, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77732676}","curveMode":4,"curveTo":"{1, 0.22267318}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22267318, 1}","curveMode":4,"curveTo":"{0.77732676, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22267318}","curveMode":4,"curveTo":"{0, 0.77732676}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":4,"curveTo":"{0.22267318, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.5, 0}"}]}],"windingRule":1}]}]},{"_class":"text","do_objectID":"5B8A560E-6598-48B0-8558-F1DA57698DE1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"AIOE","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":10.4,"width":22,"x":6,"y":16.59999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"789A0903-E716-4944-A6C1-F70AF50956AD","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"textStyle":{"_class":"textStyle","encodedAttributes":{"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Inter-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"allowsDefaultTighteningForTruncation":0},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"AIOE","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Inter-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"allowsDefaultTighteningForTruncation":0},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1.3025569915771484, 0}, {22, 11}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"bitmap","do_objectID":"D13E2BD8-1E3A-43D4-B2F4-A955DE8665BD","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"bug1 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":true,"height":7.5636363,"width":7.5636363,"x":30.436523,"y":40.04544},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6F4C46A-8066-4DD7-A9D5-E528D7C07AA7","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images/8aaa5b3fb42006776b55a636d8d1cf3159094f8b.png"},"intendedDPI":144}]}],"hasBackgroundColor":true,"includeBackgroundColorInExport":true,"includeInCloudUpload":false,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}},{"_class":"artboard","do_objectID":"FD6685EF-E6A7-4791-A462-6955B8B7538D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Artboard 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":338.00003,"width":720,"x":1326,"y":131},"clippingMaskMode":0,"hasClippingMask":false,"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"3F1B6848-017A-46D7-8DD8-1C5560343EF9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":432,"y":160},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"C1F81065-7F0D-4F52-BF45-2E4849A64B15","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":426,"y":153},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}],"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"10C0A106-E9E4-445F-A0E4-B23F43493B27","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":432,"y":164.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"553C732F-80DD-47FB-9997-C6169F9F3FE7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":432,"y":174},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"18F34875-8686-493C-8A98-35E07E7CC51F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":432,"y":183.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"group","do_objectID":"B71BC79C-6A82-4D74-AFFF-8F860B08FEAA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":32,"x":450,"y":188},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"251F2A95-2E1D-44E0-8F10-E3DC66F0DE39","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FADB9F76-A707-4B95-BFEC-C0A37FC252E1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":32,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7774BF02-6E43-470B-B710-B33709E79FD0","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"position":0,"thickness":1}],"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"6D1F938E-073C-457A-8595-DCB4638CA396","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27.5,"width":26.708984,"x":2.7733154,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68120EDF-DFBF-46FA-82A3-71D0DEC0D28E","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapeGroup","do_objectID":"5AD5662E-C4B9-4EBC-9404-0BDF9E757517","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27.5,"width":26.708984,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8C38503F-27BB-47D3-9196-F319F1C201A6","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"67148781-BA49-43E2-842F-34E8C3839A0E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":27.5,"width":26.708984,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0908070-7519-4DD2-8D98-736A618441E7","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39159054, 0}","curveMode":1,"curveTo":"{0.39159054, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39159054, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31700188, 0.12961644}","curveMode":4,"curveTo":"{0.3765997, 0.11150573}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.3765997, 0.11150573}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2171847, 0.20241483}","curveMode":4,"curveTo":"{0.26288852, 0.16086644}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.2171847, 0.20241483}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.108226694, 0.1590909}","curveMode":1,"curveTo":"{0.108226694, 0.1590909}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.108226694, 0.1590909}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3409091}","curveMode":1,"curveTo":"{0, 0.3409091}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.3409091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.08702016, 0.44282672}","curveMode":4,"curveTo":"{0.09469838, 0.41193184}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.09469838, 0.41193184}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0833638, 0.528054}","curveMode":4,"curveTo":"{0.0833638, 0.47194603}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.0833638, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.09469838, 0.5880682}","curveMode":4,"curveTo":"{0.08702016, 0.5571733}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.09469838, 0.5880682}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.65909094}","curveMode":1,"curveTo":"{0, 0.65909094}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.65909094}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.108226694, 0.8409091}","curveMode":1,"curveTo":"{0.108226694, 0.8409091}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.108226694, 0.8409091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26288852, 0.83913356}","curveMode":4,"curveTo":"{0.2171847, 0.7972301}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.2171847, 0.7972301}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3765997, 0.88884944}","curveMode":4,"curveTo":"{0.31700188, 0.87038356}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.3765997, 0.88884944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39159054, 1}","curveMode":1,"curveTo":"{0.39159054, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.39159054, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6080439, 1}","curveMode":1,"curveTo":"{0.6080439, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6080439, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6844607, 0.875}","curveMode":4,"curveTo":"{0.6230348, 0.8927558}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.6230348, 0.8927558}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7893967, 0.80007106}","curveMode":4,"curveTo":"{0.74113345, 0.84375}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.7893967, 0.80007106}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89177334, 0.8409091}","curveMode":1,"curveTo":"{0.89177334, 0.8409091}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.89177334, 0.8409091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.65909094}","curveMode":1,"curveTo":"{1, 0.65909094}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.65909094}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9217551, 0.56107956}","curveMode":4,"curveTo":"{0.9129799, 0.5941051}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9129799, 0.5941051}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.925777, 0.46981534}","curveMode":4,"curveTo":"{0.925777, 0.5301847}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.925777, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9126143, 0.4058949}","curveMode":4,"curveTo":"{0.9213894, 0.43856534}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9126143, 0.4058949}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9996345, 0.3409091}","curveMode":1,"curveTo":"{0.9996345, 0.3409091}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.9996345, 0.3409091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8914078, 0.1590909}","curveMode":1,"curveTo":"{0.8914078, 0.1590909}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.8914078, 0.1590909}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74113345, 0.15625}","curveMode":4,"curveTo":"{0.7890312, 0.19992903}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.7890312, 0.19992903}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62266916, 0.107244365}","curveMode":4,"curveTo":"{0.6844607, 0.125}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.62266916, 0.107244365}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6080439, 0}","curveMode":1,"curveTo":"{0.6080439, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6080439, 0}"}]},{"_class":"shapePath","do_objectID":"89567014-117D-41C8-981A-4568F3D66E40","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22.5,"width":20.175781,"x":3.2617188,"y":2.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51A68135-DF72-4A1D-90E1-4EBDDEBABE7F","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46515006, 0}","curveMode":1,"curveTo":"{0.46515006, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.46515006, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.53436595, 0}","curveMode":1,"curveTo":"{0.53436595, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.53436595, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5508228, 0.11111111}","curveMode":1,"curveTo":"{0.5508228, 0.11111111}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5508228, 0.11111111}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68151015, 0.13541667}","curveMode":4,"curveTo":"{0.59438527, 0.118923664}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.59438527, 0.118923664}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82333004, 0.23654509}","curveMode":4,"curveTo":"{0.76040655, 0.1757812}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.82333004, 0.23654509}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.85285574, 0.264757}","curveMode":1,"curveTo":"{0.85285574, 0.264757}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.85285574, 0.264757}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96515, 0.22309034}","curveMode":1,"curveTo":"{0.96515, 0.22309034}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96515, 0.22309034}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.27690977}","curveMode":1,"curveTo":"{1, 0.27690977}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.27690977}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90319455, 0.34375}","curveMode":1,"curveTo":"{0.90319455, 0.34375}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90319455, 0.34375}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93223614, 0.42447928}","curveMode":4,"curveTo":"{0.9167473, 0.38107648}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.9167473, 0.38107648}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93998057, 0.5364583}","curveMode":4,"curveTo":"{0.93998057, 0.46354166}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93998057, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9167473, 0.6189237}","curveMode":4,"curveTo":"{0.93223614, 0.57552093}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.9167473, 0.6189237}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90319455, 0.65625}","curveMode":1,"curveTo":"{0.90319455, 0.65625}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90319455, 0.65625}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.7230904}","curveMode":1,"curveTo":"{1, 0.7230904}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.7230904}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96563405, 0.7769098}","curveMode":1,"curveTo":"{0.96563405, 0.7769098}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.96563405, 0.7769098}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.85285574, 0.73480904}","curveMode":1,"curveTo":"{0.85285574, 0.73480904}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.85285574, 0.73480904}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76089066, 0.82421875}","curveMode":4,"curveTo":"{0.82333004, 0.76345485}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.82333004, 0.76345485}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59438527, 0.88064235}","curveMode":4,"curveTo":"{0.68151015, 0.8645833}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.59438527, 0.88064235}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5513068, 0.8888889}","curveMode":1,"curveTo":"{0.5513068, 0.8888889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5513068, 0.8888889}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.53484994, 1}","curveMode":1,"curveTo":"{0.53484994, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.53484994, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46515006, 1}","curveMode":1,"curveTo":"{0.46515006, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.46515006, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44820905, 0.8862848}","curveMode":1,"curveTo":"{0.44820905, 0.8862848}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.44820905, 0.8862848}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.322362, 0.85980904}","curveMode":4,"curveTo":"{0.40658277, 0.8776043}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.40658277, 0.8776043}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18683441, 0.7604167}","curveMode":4,"curveTo":"{0.24588577, 0.81901044}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.18683441, 0.7604167}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15730879, 0.73133683}","curveMode":1,"curveTo":"{0.15730879, 0.73133683}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.15730879, 0.73133683}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.034849953, 0.7769098}","curveMode":1,"curveTo":"{0.034849953, 0.7769098}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.034849953, 0.7769098}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.7230904}","curveMode":1,"curveTo":"{0, 0.7230904}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.7230904}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10648596, 0.6493056}","curveMode":1,"curveTo":"{0.10648596, 0.6493056}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10648596, 0.6493056}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.079380445, 0.57074654}","curveMode":4,"curveTo":"{0.0939012, 0.6128472}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0939012, 0.6128472}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.07260401, 0.4652778}","curveMode":4,"curveTo":"{0.07260401, 0.5347222}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.07260401, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0939012, 0.3871528}","curveMode":4,"curveTo":"{0.079380445, 0.4292535}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.0939012, 0.3871528}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10648596, 0.35069445}","curveMode":1,"curveTo":"{0.10648596, 0.35069445}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.10648596, 0.35069445}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.27690977}","curveMode":1,"curveTo":"{0, 0.27690977}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.27690977}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.034849953, 0.22309034}","curveMode":1,"curveTo":"{0.034849953, 0.22309034}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.034849953, 0.22309034}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15730879, 0.26866326}","curveMode":1,"curveTo":"{0.15730879, 0.26866326}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.15730879, 0.26866326}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24588577, 0.18098953}","curveMode":4,"curveTo":"{0.18683441, 0.23958333}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.18683441, 0.23958333}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.40658277, 0.12239589}","curveMode":4,"curveTo":"{0.322362, 0.140625}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.40658277, 0.12239589}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44820905, 0.11371533}","curveMode":1,"curveTo":"{0.44820905, 0.11371533}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.44820905, 0.11371533}"}]},{"_class":"shapePath","do_objectID":"CF5292B7-C12F-4DBD-BF52-E32DEEBF3E37","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":12.5,"width":12.5,"x":7.2265625,"y":7.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20359BBB-E5D4-4483-A6E8-DA8B06EBC8E0","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22421885, 0}","curveMode":4,"curveTo":"{0.5, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.7757813}","curveMode":4,"curveTo":"{0, 0.22421876}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77578115, 1}","curveMode":4,"curveTo":"{0.22421885, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22421876}","curveMode":4,"curveTo":"{1, 0.7757813}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":4,"curveTo":"{0.77578115, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"2E563B5E-8B45-4D7E-8B28-6B8BD4AA494C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":7.5,"width":7.5,"x":9.7265625,"y":10},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3A0F114-3D00-4F96-B015-52A79D0CEFF3","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7760417, 0}","curveMode":4,"curveTo":"{0.5, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.7760417}","curveMode":4,"curveTo":"{1, 0.22395834}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22395834, 1}","curveMode":4,"curveTo":"{0.7760417, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22395834}","curveMode":4,"curveTo":"{0, 0.7760417}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":4,"curveTo":"{0.22395834, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.5, 0}"}]}],"windingRule":1}]}]},{"_class":"shapePath","do_objectID":"9611777D-ADD2-4576-BD30-2A942C39537C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":18.500914,"width":27.019049,"x":428.48126,"y":179.99902},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2A0CD241-E15F-4D27-8853-088C66260772","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":1.5}]},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4633301, 0.70271814}","curveMode":1,"curveTo":"{0.4633301, 0.70271814}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.4633301, 0.70271814}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0012985666, 0.16101223}","curveMode":2,"curveTo":"{0.0026855418, 0.48771024}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.00069348386, 0.3243611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55766237, -6.4208114E-05}","curveMode":2,"curveTo":"{-0.015149635, 0.00016755995}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27125663, 5.1834893E-05}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25976852, 5.083613E-05}","curveMode":1,"curveTo":"{0.25976852, 5.083613E-05}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25976852, 5.083613E-05}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42631856, 5.139808E-05}","curveMode":1,"curveTo":"{0.42631856, 5.139808E-05}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.42631856, 5.139808E-05}"}]},{"_class":"bitmap","do_objectID":"6CE2C329-4CD7-433A-9C57-7227AA15D747","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"bug1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":4,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":true,"height":6,"width":6,"x":441,"y":177},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6F4C46A-8066-4DD7-A9D5-E528D7C07AA7","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images/8aaa5b3fb42006776b55a636d8d1cf3159094f8b.png"},"intendedDPI":144},{"_class":"group","do_objectID":"D3425ACD-5699-4187-B32E-32DEC17E1155","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":57.200012,"width":50,"x":535,"y":85},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0818DAD1-E325-43C2-B38C-12F3D33E0AF6","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"7C5F26CD-2E6F-44DC-8BD6-198EE6E4B9BE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":6,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"F03C09C1-5767-4435-9206-5EDD969CFBF5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}],"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"3E6447D0-DDF7-435D-BE80-B89D27DCDDBF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":6,"y":11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"3DA231F2-8E10-46C1-85AD-9ACD48C12406","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":6,"y":31},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"group","do_objectID":"AB8B655E-E12A-4FE8-8D4D-9B11BFD28361","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":23.200012,"width":26,"x":24,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4CFA76F-D15A-4523-9DAE-21520B599B42","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"822C60A3-C72B-43ED-9639-8E5A45C1A42C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.200012,"width":26,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F9CB973-F9C2-41E7-B969-5898B7AF95DA","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"8BF7B4B6-DA61-4105-B0FF-3DC4C8B2D48E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Search icon","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.icons8.lunacy":{"icons8Id":"\u002282875\u0022","icons8Platform":"4"}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":22,"width":22,"x":2,"y":1.2000122},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF612BE2-B25E-4E1F-89BB-284F881BCA04","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"164305BC-C1BA-4F7B-B6A0-A97F068BF299","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Background","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":22,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"FE3F9FD9-8196-49D3-B175-39DF019AED85","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapeGroup","do_objectID":"81CD5F0F-1C96-40AE-9DED-0ACF2DC285DC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18.333334,"width":18.333334,"x":1.833374,"y":1.8333435},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A835ED7F-F5C6-4E70-AB22-FCE15BEF1626","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"DACE5AB3-50DE-49B7-A36D-5D0EBFE02548","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18.333334,"width":18.333334,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06A46402-679F-4562-A540-4B1596397C1A","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15729259, 0}","curveMode":4,"curveTo":"{0.35, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.35, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.54270744}","curveMode":4,"curveTo":"{0, 0.15729259}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.35}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43739992, 0.7}","curveMode":4,"curveTo":"{0.15729259, 0.7}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35, 0.7}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.578711, 0.6140625}","curveMode":4,"curveTo":"{0.5172505, 0.66740125}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.578711, 0.6140625}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6, 0.6353516}","curveMode":1,"curveTo":"{0.6, 0.6353516}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6, 0.6353516}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6, 0.7}","curveMode":1,"curveTo":"{0.6, 0.7}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6, 0.7}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000004, 1}","curveMode":1,"curveTo":"{0.90000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000004, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000004}","curveMode":1,"curveTo":"{1, 0.90000004}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.90000004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7, 0.6}","curveMode":1,"curveTo":"{0.7, 0.6}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.7, 0.6}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6353516, 0.6}","curveMode":1,"curveTo":"{0.6353516, 0.6}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6353516, 0.6}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66740125, 0.5172505}","curveMode":4,"curveTo":"{0.6140625, 0.578711}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.6140625, 0.578711}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7, 0.15729259}","curveMode":4,"curveTo":"{0.7, 0.43739992}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7, 0.35}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35, 0}","curveMode":4,"curveTo":"{0.54270744, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.35, 0}"}]},{"_class":"shapePath","do_objectID":"AFC4F25B-548E-41EE-A56A-30701A1DD288","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.166667,"width":9.166667,"x":1.833374,"y":1.8333435},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5561D672-BEDF-427B-9B72-67C7D664567E","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77732676, 0}","curveMode":4,"curveTo":"{0.5, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77732676}","curveMode":4,"curveTo":"{1, 0.22267318}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22267318, 1}","curveMode":4,"curveTo":"{0.77732676, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22267318}","curveMode":4,"curveTo":"{0, 0.77732676}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":4,"curveTo":"{0.22267318, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.5, 0}"}]}],"windingRule":1}]}]},{"_class":"text","do_objectID":"10FB358E-DDFB-4AD2-B717-BE56DA20FFC0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"NPE","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":18,"x":9,"y":16},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"789A0903-E716-4944-A6C1-F70AF50956AD","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"textStyle":{"_class":"textStyle","encodedAttributes":{"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Inter-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"allowsDefaultTighteningForTruncation":0},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"NPE","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Inter-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":2,"allowsDefaultTighteningForTruncation":0},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 0}, {17.872159957885742, 11}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"bitmap","do_objectID":"F668BD04-E330-4A21-8C23-D5CBBF21F0ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"bug1 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"@4x","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":true,"height":8,"width":8,"x":30,"y":39.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6F4C46A-8066-4DD7-A9D5-E528D7C07AA7","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images/8aaa5b3fb42006776b55a636d8d1cf3159094f8b.png"},"intendedDPI":144}]},{"_class":"group","do_objectID":"C0DBF1E2-8096-4952-B1A7-94515D05EE1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"deep_learning","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"@4x","namingScheme":0,"scale":8,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":true,"height":160,"width":160,"x":123,"y":103},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5FD4B0F1-0ABC-4BF5-9087-CB7F69FA46EA","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E83AAAF6-A812-4732-A80B-F906B9E42F9A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Background","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":160,"width":160,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"BA336633-D9AE-46F0-AD37-495B7B661C9B","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapeGroup","do_objectID":"EE563B16-F3D3-4577-BC99-317EC8D22C92","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":140.62498,"width":140.62503,"x":9.6875,"y":9.6875},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4375FC5-8D19-49CD-965F-CDBCC56C7FF1","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"7A702BB3-24EA-45CD-8845-8946E9D14EC7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":67.2991,"width":84.43844,"x":10.044617,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4B70185F-B603-4E65-818F-19E502582841","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17843726, 0.79104465}","curveMode":4,"curveTo":"{0.1427498, 0.88059694}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.1427498, 0.88059694}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32118705, 0.5820895}","curveMode":4,"curveTo":"{0.2141247, 0.7014925}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27360377, 0.641791}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.452041, 0.6567163}","curveMode":4,"curveTo":"{0.3687703, 0.53731334}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.41635358, 0.5074626}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86839455, 0.76119393}","curveMode":4,"curveTo":"{0.57099915, 0.76119393}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.70185316, 0.76119393}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0111444, 0.16417907}","curveMode":4,"curveTo":"{0.99924856, 0.5970148}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99924856, 0.38805962}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55910337, 0}","curveMode":4,"curveTo":"{0.88029045, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.713749, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20222887, 0.4626865}","curveMode":4,"curveTo":"{0.42824942, 0.14925371}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.41635358, 0.34328356}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.035687447, 0.9701492}","curveMode":4,"curveTo":"{0.047583267, 0.7014925}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.99999994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.13085398, 0.9253731}","curveMode":4,"curveTo":"{0.0832707, 0.95522386}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13085398, 0.95522386}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1427498, 0.880597}","curveMode":4,"curveTo":"{0.1427498, 0.89552236}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.1427498, 0.880597}"}]},{"_class":"shapePath","do_objectID":"5F8A0D76-19EC-4908-B841-AE1AC9364C35","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":31.13839,"width":32.142864,"x":54.24109,"y":10.044647},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C21E13C-2C21-4F45-B115-8D0BAA07E329","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2499999, 0.032258037}","curveMode":4,"curveTo":"{0.15624996, 0.12903227}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.15624996, 0.12903227}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62499994, 0}","curveMode":4,"curveTo":"{0.3749999, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999994, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9374999, 0.25806457}","curveMode":4,"curveTo":"{0.75, 0.06451611}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84374994, 0.16129035}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.6451612}","curveMode":4,"curveTo":"{1, 0.3870968}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.516129}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75, 0.9354838}","curveMode":4,"curveTo":"{0.9375002, 0.74193555}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84374994, 0.8387097}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3749999, 1}","curveMode":4,"curveTo":"{0.62499994, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49999994, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.062500015, 0.74193555}","curveMode":4,"curveTo":"{0.25000006, 0.9354838}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15624996, 0.8387097}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3225805}","curveMode":4,"curveTo":"{0, 0.6451612}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.4838709}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15624996, 0.12903212}","curveMode":4,"curveTo":"{0.062500015, 0.22580634}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.15624996, 0.12903212}"}]},{"_class":"shapePath","do_objectID":"EE63DF7B-C128-410D-83AE-14165DF9E097","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":68.30357,"width":104.46427,"x":0,"y":72.32141},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A3211AF0-6150-4CEF-8134-16ED6605184C","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80769235, 0.83823526}","curveMode":4,"curveTo":"{0.8653846, 0.7941177}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.8653846, 0.7941177}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6057692, 0.8529412}","curveMode":4,"curveTo":"{0.74038464, 0.8529412}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6730769, 0.8529412}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4423077, 0.76470596}","curveMode":4,"curveTo":"{0.53846157, 0.83823526}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48076928, 0.7941177}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4423077, 0.63235295}","curveMode":4,"curveTo":"{0.4038462, 0.7352941}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.36538467, 0.6911765}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49038467, 0.16176471}","curveMode":4,"curveTo":"{0.49038467, 0.50000006}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49038467, 0.36764705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.115384705, 0}","curveMode":4,"curveTo":"{0.38461542, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25000006, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5735294}","curveMode":4,"curveTo":"{0, 0.16176471}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.36764705}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24038461, 0.7352941}","curveMode":4,"curveTo":"{0.10576925, 0.7352941}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.24038461, 0.7352941}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3653846, 0.89705884}","curveMode":4,"curveTo":"{0.2596154, 0.7352941}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.2596154, 0.7352941}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7980769, 1}","curveMode":4,"curveTo":"{0.5096154, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6730769, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96153843, 0.83823526}","curveMode":4,"curveTo":"{0.90384614, 0.9411765}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.8529412}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89423084, 0.77941173}","curveMode":4,"curveTo":"{0.9326923, 0.8088236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.91346157, 0.77941173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8653846, 0.7941177}","curveMode":4,"curveTo":"{0.8846154, 0.7941177}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.8653846, 0.7941177}"}]},{"_class":"shapePath","do_objectID":"1E09E49B-3932-487C-8B17-2B64E35BAC4E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32.14286,"width":32.14286,"x":10.044617,"y":81.3616},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7D52F098-8BE4-42C4-9E6A-BBE518E1D82E","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{3.7087332E-08, 0.375}","curveMode":4,"curveTo":"{3.7087332E-08, 0.5}","hasCurveFrom":true,"hasCurveTo":false,"point":"{3.7087332E-08, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25000006, 0.06250015}","curveMode":4,"curveTo":"{0.062500015, 0.25}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15625004, 0.15625007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62499994, 0}","curveMode":4,"curveTo":"{0.37500003, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93749994, 0.25}","curveMode":4,"curveTo":"{0.74999994, 0.06249985}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84375, 0.15625007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.625}","curveMode":4,"curveTo":"{1, 0.375}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75000006, 0.9374998}","curveMode":4,"curveTo":"{0.93749994, 0.75}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.84375, 0.84374994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37500003, 1}","curveMode":4,"curveTo":"{0.625, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.031250007, 0.75}","curveMode":4,"curveTo":"{0.25, 0.9375001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15624997, 0.84374994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":4,"curveTo":"{0, 0.625}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"shapePath","do_objectID":"8E94B03C-E275-43E2-BBF6-1025C1604CBA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":93.41518,"width":51.22769,"x":89.39734,"y":28.125},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"37594C79-751B-444F-A74B-4E6B77D3D936","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8235292, 0.31182793}","curveMode":4,"curveTo":"{0.8235292, 0.5376344}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.8235292, 0.5376344}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2745096, 0.043010768}","curveMode":4,"curveTo":"{0.60784286, 0.11827953}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2745096, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2745096, 0.11827953}","curveMode":4,"curveTo":"{0.2549017, 0.07526881}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23529398, 0.10752686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43137255, 0.20430106}","curveMode":4,"curveTo":"{0.29411748, 0.13978492}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33333328, 0.15053762}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.58823514, 0.3655914}","curveMode":4,"curveTo":"{0.49019605, 0.25806448}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5490196, 0.32258064}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5882354, 0.46236557}","curveMode":4,"curveTo":"{0.60784304, 0.41935483}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.62745094, 0.47311828}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21568628, 0.46236557}","curveMode":4,"curveTo":"{0.5490196, 0.46236557}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49019605, 0.46236557}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.88172036}","curveMode":4,"curveTo":"{0, 0.58064514}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.73118275}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76470584, 1}","curveMode":4,"curveTo":"{0.21568628, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49019605, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.6666667}","curveMode":4,"curveTo":"{1, 0.89247304}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.7419355}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82352954, 0.5376344}","curveMode":4,"curveTo":"{0.94117653, 0.5913978}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.82352954, 0.5376344}"}]},{"_class":"shapePath","do_objectID":"74B83EC2-8A0F-422D-A39B-26130FF17FAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":32.142876,"width":31.138397,"x":99.441956,"y":81.3616},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21945C59-0E83-4EF0-8313-3550E7B25FFF","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77419364, 0.9374998}","curveMode":4,"curveTo":"{0.87096775, 0.84374994}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.87096775, 0.84374994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38709682, 1}","curveMode":4,"curveTo":"{0.64516133, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5161291, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.06451629, 0.75}","curveMode":4,"curveTo":"{0.25806454, 0.9375001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.16129042, 0.84374994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.375}","curveMode":4,"curveTo":"{0, 0.625}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25806454, 0.06250015}","curveMode":4,"curveTo":"{0.064515986, 0.25}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.16129042, 0.15625007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64516133, 0}","curveMode":4,"curveTo":"{0.38709682, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5161291, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96774185, 0.25}","curveMode":4,"curveTo":"{0.77419364, 0.06249985}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87096775, 0.15625007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.625}","curveMode":4,"curveTo":"{1, 0.375}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.87096775, 0.84374994}","curveMode":4,"curveTo":"{0.96774185, 0.75}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.87096775, 0.84374994}"}]}],"windingRule":1}]},{"_class":"group","do_objectID":"374616B5-EFCB-4739-9CE1-8F9A8EEE302A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":57.200012,"width":50.000122,"x":607.9999,"y":85.19998},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCCCA8C-3AF1-4D66-AB50-98290AC84A84","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"0ACA1BF4-9501-4919-A43B-86ADBD6FC902","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":6.000122,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"CBE9EF86-DA42-4523-BFB4-508D6DA45E7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}],"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"3AECDEF4-6757-4ADA-9AA8-BFDE7C5E0420","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":6.000122,"y":11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"C0F98BBD-B93F-4DAC-9688-BF1BB67B95DE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":6.000122,"y":31},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"group","do_objectID":"86C56529-5D41-4EC7-B883-301F19C9D0B8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":23.200012,"width":26,"x":24.000122,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4CFA76F-D15A-4523-9DAE-21520B599B42","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E991B556-CCF5-412E-B2B2-89A498819D70","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.200012,"width":26,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F9CB973-F9C2-41E7-B969-5898B7AF95DA","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"1CB4F11E-DB9C-4E63-825E-D85D75E47A42","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Search icon","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.icons8.lunacy":{"icons8Id":"\u002282875\u0022","icons8Platform":"4"}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":22,"width":22,"x":2,"y":1.2000122},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF612BE2-B25E-4E1F-89BB-284F881BCA04","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"95531E98-0940-4D7B-8B8A-FFD1D04A7D83","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Background","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":22,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"FE3F9FD9-8196-49D3-B175-39DF019AED85","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapeGroup","do_objectID":"CAD1FCD6-2CC5-4964-B139-170F33C66EFB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18.333334,"width":18.333334,"x":1.833374,"y":1.8333435},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A835ED7F-F5C6-4E70-AB22-FCE15BEF1626","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"78DE6212-AAD9-41E0-AC85-0B3F4153CC7B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18.333334,"width":18.333334,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06A46402-679F-4562-A540-4B1596397C1A","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15729259, 0}","curveMode":4,"curveTo":"{0.35, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.35, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.54270744}","curveMode":4,"curveTo":"{0, 0.15729259}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.35}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43739992, 0.7}","curveMode":4,"curveTo":"{0.15729259, 0.7}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35, 0.7}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.578711, 0.6140625}","curveMode":4,"curveTo":"{0.5172505, 0.66740125}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.578711, 0.6140625}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6, 0.6353516}","curveMode":1,"curveTo":"{0.6, 0.6353516}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6, 0.6353516}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6, 0.7}","curveMode":1,"curveTo":"{0.6, 0.7}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6, 0.7}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000004, 1}","curveMode":1,"curveTo":"{0.90000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000004, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000004}","curveMode":1,"curveTo":"{1, 0.90000004}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.90000004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7, 0.6}","curveMode":1,"curveTo":"{0.7, 0.6}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.7, 0.6}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6353516, 0.6}","curveMode":1,"curveTo":"{0.6353516, 0.6}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6353516, 0.6}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66740125, 0.5172505}","curveMode":4,"curveTo":"{0.6140625, 0.578711}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.6140625, 0.578711}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7, 0.15729259}","curveMode":4,"curveTo":"{0.7, 0.43739992}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7, 0.35}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35, 0}","curveMode":4,"curveTo":"{0.54270744, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.35, 0}"}]},{"_class":"shapePath","do_objectID":"1E2E0975-DD2D-4E63-8054-AD6C35102AC2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.166667,"width":9.166667,"x":1.833374,"y":1.8333435},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5561D672-BEDF-427B-9B72-67C7D664567E","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77732676, 0}","curveMode":4,"curveTo":"{0.5, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77732676}","curveMode":4,"curveTo":"{1, 0.22267318}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22267318, 1}","curveMode":4,"curveTo":"{0.77732676, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22267318}","curveMode":4,"curveTo":"{0, 0.77732676}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":4,"curveTo":"{0.22267318, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.5, 0}"}]}],"windingRule":1}]}]},{"_class":"text","do_objectID":"576CF45E-D3CE-42EE-A903-7F4C21BA302B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"AIOE","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":10.4,"width":22,"x":6,"y":16.59999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"789A0903-E716-4944-A6C1-F70AF50956AD","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"textStyle":{"_class":"textStyle","encodedAttributes":{"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Inter-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"allowsDefaultTighteningForTruncation":0},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"AIOE","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Inter-Regular","size":9}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","alignment":1,"allowsDefaultTighteningForTruncation":0},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1.3025569915771484, 0}, {22, 11}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"bitmap","do_objectID":"966E24D5-3194-4301-A313-C4E7A6D25744","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"bug1 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":true,"height":7.5636363,"width":7.5636363,"x":30.436523,"y":40.04544},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6F4C46A-8066-4DD7-A9D5-E528D7C07AA7","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images/8aaa5b3fb42006776b55a636d8d1cf3159094f8b.png"},"intendedDPI":144}]},{"_class":"group","do_objectID":"1E48064A-6804-4419-AE3C-048B9C70B1D8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Group 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":57.200012,"width":50.000122,"x":457,"y":79},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5E60B322-D617-49DD-AE33-2B7DEA32A2CC","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"group","do_objectID":"49BD5225-4B8C-4EC8-A889-E048C1BD0F2E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":57.200012,"width":50.000122,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4CCCCA8C-3AF1-4D66-AB50-98290AC84A84","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"E4F1C1EC-71F1-49AE-BB2C-C6858017CCD1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":6.000122,"y":7},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"4911CE72-9089-4CAB-81DE-11F8E3DDD8C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":47,"width":37,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4EC63CE-C3E5-4E46-9879-66FF6A3B63B4","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}],"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"3D8B2A74-A776-4B27-89F1-1BB0609F95A7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 8","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":6.000122,"y":11},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"1C23E1FA-9A6A-44A5-9C5C-A7CC4663C6E8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 10","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":6,"y":21},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"F254C7F0-A29E-46F5-B76A-3CA64C5FD4B7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 9","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":22.5,"x":6.000122,"y":31},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DFD4D81-FF4D-4519-B2BE-F528354E82A9","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"position":0,"thickness":2}]},"edited":false,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.5}","curveMode":1,"curveTo":"{0, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.5}","curveMode":1,"curveTo":"{1, 0.5}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"group","do_objectID":"A46A0533-095E-498B-872A-4C69E9527E0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":23.200012,"width":26,"x":24.000122,"y":34},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4CFA76F-D15A-4523-9DAE-21520B599B42","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"FE44B7D6-C631-4244-AA83-2AFFDB4AEBCE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle 7","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":23.200012,"width":26,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F9CB973-F9C2-41E7-B969-5898B7AF95DA","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"group","do_objectID":"52780B38-DCAE-42D4-863B-2763539F3057","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Search icon","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"userInfo":{"com.icons8.lunacy":{"icons8Id":"\u002282875\u0022","icons8Platform":"4"}},"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":22,"width":22,"x":2,"y":1.2000122},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF612BE2-B25E-4E1F-89BB-284F881BCA04","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"rectangle","do_objectID":"4476E473-C6E7-4793-B046-02042A2AE68C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Background","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":22,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":true,"style":{"_class":"style","do_objectID":"FE3F9FD9-8196-49D3-B175-39DF019AED85","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"shapeGroup","do_objectID":"1F949D3B-3510-4849-8805-084631277C34","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18.333334,"width":18.333334,"x":1.833374,"y":1.8333435},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A835ED7F-F5C6-4E70-AB22-FCE15BEF1626","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1,"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"hasClickThrough":false,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"shapePath","do_objectID":"FF7888D1-1418-4E41-9736-E40F42632CD6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18.333334,"width":18.333334,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06A46402-679F-4562-A540-4B1596397C1A","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15729259, 0}","curveMode":4,"curveTo":"{0.35, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.35, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.54270744}","curveMode":4,"curveTo":"{0, 0.15729259}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.35}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43739992, 0.7}","curveMode":4,"curveTo":"{0.15729259, 0.7}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.35, 0.7}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.578711, 0.6140625}","curveMode":4,"curveTo":"{0.5172505, 0.66740125}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.578711, 0.6140625}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6, 0.6353516}","curveMode":1,"curveTo":"{0.6, 0.6353516}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6, 0.6353516}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6, 0.7}","curveMode":1,"curveTo":"{0.6, 0.7}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6, 0.7}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90000004, 1}","curveMode":1,"curveTo":"{0.90000004, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.90000004, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.90000004}","curveMode":1,"curveTo":"{1, 0.90000004}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.90000004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7, 0.6}","curveMode":1,"curveTo":"{0.7, 0.6}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.7, 0.6}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6353516, 0.6}","curveMode":1,"curveTo":"{0.6353516, 0.6}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.6353516, 0.6}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66740125, 0.5172505}","curveMode":4,"curveTo":"{0.6140625, 0.578711}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.6140625, 0.578711}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7, 0.15729259}","curveMode":4,"curveTo":"{0.7, 0.43739992}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7, 0.35}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35, 0}","curveMode":4,"curveTo":"{0.54270744, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.35, 0}"}]},{"_class":"shapePath","do_objectID":"5B2C403A-1C32-493A-AA2D-6CA2B76A10ED","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Shape path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":9.166667,"width":9.166667,"x":1.833374,"y":1.8333435},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5561D672-BEDF-427B-9B72-67C7D664567E","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77732676, 0}","curveMode":4,"curveTo":"{0.5, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.77732676}","curveMode":4,"curveTo":"{1, 0.22267318}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22267318, 1}","curveMode":4,"curveTo":"{0.77732676, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.22267318}","curveMode":4,"curveTo":"{0, 0.77732676}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":4,"curveTo":"{0.22267318, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.5, 0}"}]}],"windingRule":1}]}]},{"_class":"bitmap","do_objectID":"CEB44590-3E41-4BF3-AEC0-F2B67869C84A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"bug1 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"svg","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":true,"height":7.5636363,"width":7.5636363,"x":30.436523,"y":40.04544},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6F4C46A-8066-4DD7-A9D5-E528D7C07AA7","endMarkerType":0,"miterLimit":0,"startMarkerType":0,"windingRule":1},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images/8aaa5b3fb42006776b55a636d8d1cf3159094f8b.png"},"intendedDPI":144}]}]}],"hasBackgroundColor":true,"includeBackgroundColorInExport":true,"includeInCloudUpload":false,"isFlowHome":false,"presetDictionary":{},"resizesContent":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}],"includeInCloudUpload":false,"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> pic/user.json <==
{"document":{"pageListHeight":80,"pageListCollapsed":0},"6D62BFBD-539F-4CAE-A169-DBD485C165A9":{"scrollOrigin":"{32, 802}","zoomValue":1}}
